The Method of Ellipcenters for Strongly Convex Functions

The Method of Ellipcenters (ME) of Behling, Correa Aquines, Ferreira Zanatta, and Guigues minimizes a strongly convex quadratic by moving, at each iteration, to the minimizer of the objective over the plane spanned by two gradients: one at the current iterate and one at a companion point on the same level set. We study this plane-search step for $L$-smooth, $\mu$-strongly convex functions with condition number $\kappa=L/\mu$. We prove that every step contracts the optimality gap by the factor $\rho^2-\sin^2\theta_k/(4\kappa^2)$, with $\rho=(\kappa-1)/(\kappa+1)$ and $\theta_k$ the angle between the two gradients; $\rho^2$ is the tight factor of steepest descent with exact line search, and no linear independence assumption is required. The level-set condition forces the two gradients to lie within the angle $\arctan(\kappa-1)$ of opposite directions. If the objective is twice differentiable at the minimizer, the asymptotic contraction factor is at most the two-step Chebyshev factor $(\kappa_*-1)^4/(\kappa_*^2+6\kappa_*+1)^2$ of the Hessian at the solution, and convergence is superlinear when that Hessian has at most two distinct eigenvalues. A performance-estimation computation indicates that the worst-case one-step factor lies strictly between $\rho^4$ and $\rho^2$. Experiments on regularized logistic regression illustrate the results.

==> fig_gap_AG.dat <==
mv gap
2 4.334603e-01
10 1.117944e-01
18 7.059847e-02
26 5.420546e-02
34 4.524689e-02
44 3.712787e-02
52 3.002912e-02
60 2.287388e-02
68 1.681418e-02
76 1.223666e-02
84 8.894079e-03
92 6.528676e-03
100 4.870900e-03
108 3.655359e-03
116 2.734091e-03
126 1.900754e-03
134 1.420524e-03
142 1.055640e-03
150 7.830926e-04
158 5.830459e-04
166 4.341554e-04
174 3.219564e-04
182 2.392449e-04
190 1.804385e-04
198 1.391147e-04
208 1.024366e-04
216 7.953663e-05
224 6.021015e-05
232 4.438130e-05
240 3.236610e-05
248 2.397380e-05
256 1.840626e-05
264 1.457702e-05
272 1.154248e-05
280 8.825715e-06
290 5.888305e-06
298 4.117223e-06
306 2.916523e-06
314 2.163928e-06
322 1.679888e-06
330 1.327739e-06
338 1.043510e-06
346 8.116568e-07
354 6.303074e-07
362 4.932643e-07
372 3.674125e-07
380 2.907844e-07
388 2.287765e-07
396 1.783169e-07
404 1.376735e-07
412 1.054087e-07
420 8.004364e-08
428 6.016360e-08
436 4.463329e-08
444 3.267672e-08
454 2.194971e-08
462 1.613664e-08
470 1.216180e-08
478 9.425991e-09
486 7.429748e-09
494 5.851939e-09
502 4.544379e-09
510 3.466467e-09
518 2.612159e-09
526 1.965929e-09
536 1.396720e-09
544 1.078619e-09
552 8.405593e-10
560 6.559417e-10
568 5.093103e-10


==> fig_gap_CG.dat <==
mv gap
2 4.334603e-01
4 2.061063e-01
8 8.731054e-02
10 6.206650e-02
14 3.633983e-02
16 2.864676e-02
18 2.333080e-02
22 1.532741e-02
24 1.245322e-02
28 8.069483e-03
30 6.518238e-03
32 5.308496e-03
36 3.438175e-03
38 2.724960e-03
42 1.831673e-03
44 1.495987e-03
46 1.201937e-03
50 7.849866e-04
52 6.342431e-04
56 4.146257e-04
58 3.312675e-04
62 2.066708e-04
64 1.682324e-04
66 1.322707e-04
70 9.028068e-05
72 7.139717e-05
76 4.772892e-05
78 3.842336e-05
80 3.054468e-05
84 1.952858e-05
86 1.629385e-05
90 1.111709e-05
92 8.831446e-06
94 6.890556e-06
98 4.335194e-06
100 3.359425e-06
104 2.217318e-06
106 1.776144e-06
108 1.346482e-06
112 8.369961e-07
114 6.796036e-07
118 4.324466e-07
120 3.398402e-07
122 2.775139e-07
126 1.811632e-07
128 1.507002e-07
132 1.012401e-07
134 8.221841e-08
136 6.811333e-08
140 4.649306e-08
142 3.745671e-08
146 2.392754e-08
148 1.885181e-08
152 1.209576e-08
154 9.922646e-09
156 7.991234e-09
160 5.131556e-09
162 4.001276e-09
166 2.562549e-09
168 2.024055e-09
170 1.619396e-09
174 1.006182e-09
176 8.020142e-10
180 5.322035e-10
182 4.246070e-10
184 3.534038e-10
188 2.228101e-10
190 1.755434e-10
194 1.106641e-10
196 9.098572e-11


==> fig_gap_GD.dat <==
mv gap
2 4.334603e-01
36 3.989715e-02
68 2.118073e-02
102 1.281835e-02
134 8.544117e-03
168 5.776957e-03
200 4.096665e-03
234 2.897404e-03
266 2.119970e-03
300 1.538580e-03
332 1.147889e-03
366 8.473928e-04
398 6.407775e-04
432 4.788430e-04
464 3.657059e-04
498 2.758262e-04
530 2.122866e-04
564 1.612889e-04
596 1.249057e-04
630 9.546685e-05
662 7.431026e-05
696 5.707885e-05
728 4.462042e-05
762 3.441773e-05
796 2.659888e-05
828 2.090414e-05
862 1.620901e-05
894 1.277596e-05
928 9.935492e-06
960 7.851501e-06
994 6.121630e-06
1026 4.848729e-06
1060 3.789224e-06
1092 3.007482e-06
1126 2.355128e-06
1158 1.872638e-06
1192 1.469104e-06
1224 1.170014e-06
1258 9.193745e-07
1290 7.332588e-07
1324 5.770187e-07
1356 4.608074e-07
1390 3.630976e-07
1422 2.903125e-07
1456 2.290287e-07
1488 1.833162e-07
1522 1.447778e-07
1556 1.144020e-07
1588 9.170302e-08
1622 7.253329e-08
1654 5.819287e-08
1688 4.606968e-08
1720 3.699161e-08
1754 2.930986e-08
1786 2.355233e-08
1820 1.867608e-08
1852 1.501818e-08
1886 1.191762e-08
1918 9.589885e-09
1952 7.615305e-09
1984 6.131782e-09
2018 4.872423e-09
2050 3.925588e-09
2084 3.121274e-09
2116 2.516157e-09
2150 2.001795e-09
2182 1.614577e-09
2216 1.285234e-09
2248 1.037153e-09
2282 8.260300e-10


==> fig_gap_ME.dat <==
mv gap
2 4.334603e-01
22 3.689668e-02
38 2.055583e-02
58 1.180086e-02
74 8.052508e-03
94 5.211323e-03
110 3.763661e-03
130 2.557326e-03
146 1.901330e-03
166 1.329096e-03
182 1.006151e-03
202 7.164489e-04
218 5.491832e-04
238 3.963400e-04
254 3.066281e-04
274 2.235334e-04
290 1.741842e-04
310 1.280100e-04
326 1.003274e-04
346 7.421378e-05
362 5.844256e-05
382 4.346757e-05
398 3.436702e-05
418 2.567813e-05
438 1.922938e-05
454 1.528033e-05
474 1.148392e-05
490 9.149894e-06
510 6.898004e-06
526 5.508761e-06
546 4.164207e-06
562 3.332277e-06
582 2.524938e-06
598 2.024106e-06
618 1.536923e-06
634 1.234019e-06
654 9.387567e-07
670 7.548093e-07
690 5.751718e-07
706 4.630596e-07
726 3.533932e-07
742 2.848400e-07
762 2.176820e-07
778 1.756406e-07
798 1.343992e-07
814 1.085478e-07
834 8.315700e-08
854 6.374433e-08
870 5.155360e-08
890 3.955954e-08
906 3.201958e-08
926 2.459387e-08
942 1.992118e-08
962 1.531503e-08
978 1.241393e-08
998 9.551670e-09
1014 7.747394e-09
1034 5.965832e-09
1050 4.841896e-09
1070 3.731268e-09
1086 3.030079e-09
1106 2.336696e-09
1122 1.898624e-09
1142 1.465137e-09
1158 1.191081e-09
1178 9.197207e-10
1194 7.480553e-10
1214 5.779759e-10
1230 4.703175e-10
1250 3.635929e-10


==> fig_gap_MEC.dat <==
mv gap
2 4.334603e-01
18 3.803559e-02
34 2.053923e-02
54 1.150710e-02
70 7.719495e-03
86 5.350905e-03
102 3.793042e-03
122 2.523531e-03
138 1.846965e-03
154 1.364913e-03
170 1.016745e-03
190 7.102396e-04
206 5.363834e-04
222 4.070348e-04
238 3.101861e-04
254 2.372700e-04
274 1.705283e-04
290 1.313723e-04
306 1.014795e-04
322 7.858110e-05
342 5.726124e-05
358 4.455422e-05
374 3.473202e-05
390 2.712213e-05
410 1.995447e-05
426 1.563640e-05
442 1.226953e-05
458 9.639952e-06
474 7.583013e-06
494 5.626427e-06
510 4.436635e-06
526 3.501855e-06
542 2.766569e-06
562 2.063112e-06
578 1.633005e-06
594 1.293562e-06
610 1.025427e-06
630 7.677590e-07
646 6.095390e-07
662 4.842268e-07
678 3.849059e-07
698 2.891234e-07
714 2.301075e-07
730 1.832328e-07
746 1.459794e-07
762 1.163557e-07
782 8.768756e-08
798 6.996389e-08
814 5.584629e-08
830 4.459569e-08
850 3.368276e-08
866 2.692069e-08
882 2.152409e-08
898 1.721547e-08
918 1.302786e-08
934 1.042797e-08
950 8.349643e-09
966 6.687642e-09
982 5.358108e-09
1002 4.063184e-09
1018 3.257556e-09
1034 2.612399e-09
1050 2.095588e-09
1070 1.591481e-09
1086 1.277393e-09
1102 1.025551e-09
1118 8.235621e-10
1138 6.262771e-10
1154 5.031953e-10
1170 4.043945e-10

